SpiderCSS: Scalable Fault-Tolerant CSS State Preparation

Fault-tolerant preparation of logical states is a critical primitive for the realization of large-scale fault-tolerant quantum computing. This paper introduces SpiderCSS, a scalable compilation pipeline that generates highly-optimized, fault-tolerant state preparation circuits for arbitrary Calderbank-Shor-Steane (CSS) codes. Starting from an idealized specification of a CSS state, we use the ZX-calculus and fault-equivalent rewrites to construct a diagram that prepares the given state while preserving the fault tolerance of the initial ideal ZX-diagram. From this diagram, SpiderCSS constructs a fault-tolerant CSS-state preparation circuit using a modular construction that is CNOT-minimal both within each component and also in the way these components are connected together. By only using fault-equivalent rewrites, the final circuit is provably fault-tolerant without needing expensive verification. Monte Carlo simulations across a variety of CSS codes up to distance 15 show that SpiderCSS scales efficiently and constructs circuits with substantially reduced depth and qubit footprint compared to existing scalable and heuristic methods, while simultaneously achieving an average decrease of 33.7% in logical error rate and an increase of 9.5% in acceptance rate.

==> figures/measurement-fault2.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=meter] (0) at (1.25, 0) {};
		\node [style=none] (1) at (-1, 0) {};
		\node [style=box] (2) at (0, 0) {$\epsilon$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (0) to (1.center);
	\end{pgfonlayer}
\end{tikzpicture}


==> figures/x-meas-zx.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (10) at (-0.5, 0) {};
		\node [style=Z phase dot] (11) at (0.5, 0) {$k\pi$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (10.center) to (11);
	\end{pgfonlayer}
\end{tikzpicture}


==> figures/x-state-zero.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (0) at (1.25, 0) {};
		\node [style=X dot] (1) at (0.25, 0) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (1) to (0.center);
	\end{pgfonlayer}
\end{tikzpicture}


==> figures/z-meas-zx.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (10) at (-0.5, 0) {};
		\node [style=X phase dot] (11) at (0.5, 0) {$k\pi$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (10.center) to (11);
	\end{pgfonlayer}
\end{tikzpicture}


==> figures/z-state-zero.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (0) at (1.25, 0) {};
		\node [style=Z dot] (1) at (0.25, 0) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (1) to (0.center);
	\end{pgfonlayer}
\end{tikzpicture}


==> normal-form.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (0) at (-10.25, 4.5) {$S_1^X,\ldots,S_m^X,\overline{X}$};
		\node [style=X dot, label={above right:\scriptsize $1$}] (1) at (-9, 2.5) {};
		\node [style=none] (2) at (-7.25, 2.5) {};
		\node [style=X dot, label={above right:\scriptsize $n$}] (3) at (-9, -3) {};
		\node [style=none] (4) at (-7.25, -3) {};
		\node [style=Z dot, label={above left:\scriptsize $\overline{X}$}] (5) at (-12.75, 1.75) {};
		\node [style=X dot] (6) at (-13.75, 1.75) {};
		\node [style=Z dot, label={left:\scriptsize $S_1^X$}] (9) at (-12.75, 0) {};
		\node [style=Z dot, label={left:\scriptsize $S_m^X$}] (10) at (-12.75, -2.25) {};
		\node [style=none] (12) at (-12.75, -1) {$\vdots$};
		\node [style=none] (13) at (-11.25, 2.75) {};
		\node [style=none] (14) at (-11.25, 1.25) {};
		\node [style=none] (15) at (-11.25, 2.25) {$\vdots$};
		\node [style=none] (19) at (-11.25, 0.5) {};
		\node [style=none] (20) at (-11.25, -1) {};
		\node [style=none] (21) at (-11.25, 0) {$\vdots$};
		\node [style=none] (22) at (-11.25, -1.5) {};
		\node [style=none] (23) at (-11.25, -3) {};
		\node [style=none] (24) at (-11.25, -2) {$\vdots$};
		\node [style=none] (25) at (-9, 0.25) {$\vdots$};
		\node [style=none] (26) at (-15.75, 0) {$\ket{\overline{0}}=$};
		\node [style=none] (27) at (-5.5, 0) {$\FaultEq$};
		\node [style=X dot, label={above right:\scriptsize $1$}] (28) at (0.5, 2.5) {};
		\node [style=none] (29) at (2.25, 2.5) {};
		\node [style=X dot, label={above right:\scriptsize $n$}] (30) at (0.5, -3) {};
		\node [style=none] (31) at (2.25, -3) {};
		\node [style=Z dot, label={left:\scriptsize $S_1^X$}] (34) at (-3.25, 1.5) {};
		\node [style=Z dot, label={left:\scriptsize $S_m^X$}] (35) at (-3.25, -2.25) {};
		\node [style=none] (36) at (-3.25, -0.25) {$\vdots$};
		\node [style=none] (40) at (-1.75, 2) {};
		\node [style=none] (41) at (-1.75, 0.5) {};
		\node [style=none] (42) at (-1.75, 1.5) {$\vdots$};
		\node [style=none] (43) at (-1.75, -1.5) {};
		\node [style=none] (44) at (-1.75, -3) {};
		\node [style=none] (45) at (-1.75, -2) {$\vdots$};
		\node [style=none] (46) at (0.5, 0.25) {$\vdots$};
		\node [style=none] (47) at (10.75, 4.5) {$S_1^X,\ldots,S_m^Z,\overline{Z}$};
		\node [style=Z dot, label={above right:\scriptsize $1$}] (48) at (12, 2.5) {};
		\node [style=none] (49) at (13.75, 2.5) {};
		\node [style=Z dot, label={above right:\scriptsize $n$}] (50) at (12, -3) {};
		\node [style=none] (51) at (13.75, -3) {};
		\node [style=X dot, label={above left:\scriptsize $\overline{Z}$}] (52) at (8.25, 1.75) {};
		\node [style=Z dot] (53) at (7.25, 1.75) {};
		\node [style=X dot, label={left:\scriptsize $S_1^Z$}] (54) at (8.25, 0) {};
		\node [style=X dot, label={left:\scriptsize $S_m^Z$}] (55) at (8.25, -2.25) {};
		\node [style=none] (56) at (8.25, -1) {$\vdots$};
		\node [style=none] (57) at (9.75, 2.75) {};
		\node [style=none] (58) at (9.75, 1.25) {};
		\node [style=none] (59) at (9.75, 2.25) {$\vdots$};
		\node [style=none] (60) at (9.75, 0.5) {};
		\node [style=none] (61) at (9.75, -1) {};
		\node [style=none] (62) at (9.75, 0) {$\vdots$};
		\node [style=none] (63) at (9.75, -1.5) {};
		\node [style=none] (64) at (9.75, -3) {};
		\node [style=none] (65) at (9.75, -2) {$\vdots$};
		\node [style=none] (66) at (12, 0.25) {$\vdots$};
		\node [style=none] (67) at (5.25, 0) {$\ket{\overline{+}}=$};
		\node [style=none] (68) at (15.5, 0) {$\FaultEq$};
		\node [style=Z dot, label={above right:\scriptsize $1$}] (69) at (21.5, 2.5) {};
		\node [style=none] (70) at (23.25, 2.5) {};
		\node [style=Z dot, label={above right:\scriptsize $n$}] (71) at (21.5, -3) {};
		\node [style=none] (72) at (23.25, -3) {};
		\node [style=X dot, label={left:\scriptsize $S_1^Z$}] (73) at (17.75, 1.5) {};
		\node [style=X dot, label={left:\scriptsize $S_m^Z$}] (74) at (17.75, -2.25) {};
		\node [style=none] (75) at (17.75, -0.25) {$\vdots$};
		\node [style=none] (76) at (19.25, 2) {};
		\node [style=none] (77) at (19.25, 0.5) {};
		\node [style=none] (78) at (19.25, 1.5) {$\vdots$};
		\node [style=none] (79) at (19.25, -1.5) {};
		\node [style=none] (80) at (19.25, -3) {};
		\node [style=none] (81) at (19.25, -2) {$\vdots$};
		\node [style=none] (82) at (21.5, 0.25) {$\vdots$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (1) to (2.center);
		\draw (3) to (4.center);
		\draw [style=fault-free] (5) to (6);
		\draw [style=fault-free] (5) to (13.center);
		\draw [style=fault-free] (5) to (14.center);
		\draw [style=fault-free] (9) to (19.center);
		\draw [style=fault-free] (9) to (20.center);
		\draw [style=fault-free] (10) to (22.center);
		\draw [style=fault-free] (10) to (23.center);
		\draw (28) to (29.center);
		\draw (30) to (31.center);
		\draw [style=fault-free] (34) to (40.center);
		\draw [style=fault-free] (34) to (41.center);
		\draw [style=fault-free] (35) to (43.center);
		\draw [style=fault-free] (35) to (44.center);
		\draw (48) to (49.center);
		\draw (50) to (51.center);
		\draw [style=fault-free] (52) to (53);
		\draw [style=fault-free] (52) to (57.center);
		\draw [style=fault-free] (52) to (58.center);
		\draw [style=fault-free] (54) to (60.center);
		\draw [style=fault-free] (54) to (61.center);
		\draw [style=fault-free] (55) to (63.center);
		\draw [style=fault-free] (55) to (64.center);
		\draw (69) to (70.center);
		\draw (71) to (72.center);
		\draw [style=fault-free] (73) to (76.center);
		\draw [style=fault-free] (73) to (77.center);
		\draw [style=fault-free] (74) to (79.center);
		\draw [style=fault-free] (74) to (80.center);
	\end{pgfonlayer}
\end{tikzpicture}


==> rewrites.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=X dot] (0) at (-15.25, 2) {};
		\node [style=X dot] (1) at (-15.25, 0.5) {};
		\node [style=X dot] (2) at (-15.25, -1) {};
		\node [style=Z dot] (3) at (-13.25, 2.5) {};
		\node [style=Z dot] (4) at (-13.25, 1.5) {};
		\node [style=Z dot] (5) at (-13.25, 0.5) {};
		\node [style=Z dot] (6) at (-13.25, -0.5) {};
		\node [style=Z dot] (7) at (-13.25, -1.5) {};
		\node [style=Z dot] (8) at (-13.25, -2.5) {};
		\node [style=none] (9) at (-12.25, 2.5) {};
		\node [style=none] (10) at (-12.25, 1.5) {};
		\node [style=none] (11) at (-12.25, 0.5) {};
		\node [style=none] (12) at (-12.25, -0.5) {};
		\node [style=none] (13) at (-12.25, -1.5) {};
		\node [style=none] (14) at (-12.25, -2.5) {};
		\node [style=X dot] (15) at (-15.25, -2.25) {};
		\node [style=none] (16) at (3, 0) {$\FaultEq$};
		\node [style=X dot] (17) at (6.25, 2.5) {};
		\node [style=X dot] (18) at (6.25, 1.5) {};
		\node [style=X dot] (19) at (6.25, 0.5) {};
		\node [style=Z dot] (20) at (6.25, -1.5) {};
		\node [style=Z dot] (21) at (6.25, -2.5) {};
		\node [style=none] (22) at (7.25, 2.5) {};
		\node [style=none] (23) at (7.25, 1.5) {};
		\node [style=none] (24) at (7.25, 0.5) {};
		\node [style=none] (25) at (7.25, -0.5) {};
		\node [style=none] (26) at (7.25, -1.5) {};
		\node [style=none] (27) at (7.25, -2.5) {};
		\node [style=X dot] (28) at (6.25, -0.5) {};
		\node [style=none] (29) at (-10.5, 0) {$\FaultEq$};
		\node [style=X dot] (30) at (-8.5, 2) {};
		\node [style=X dot] (31) at (-8.5, 0.5) {};
		\node [style=X dot] (32) at (-8.5, -1) {};
		\node [style=Z dot] (33) at (-6.5, 2.5) {};
		\node [style=Z dot] (34) at (-6.5, 1.5) {};
		\node [style=Z dot] (35) at (-6.5, 0.5) {};
		\node [style=Z dot] (36) at (-6.5, -0.5) {};
		\node [style=Z dot] (37) at (-6.5, -1.5) {};
		\node [style=Z dot] (38) at (-6.5, -2.5) {};
		\node [style=none] (39) at (-5.5, 2.5) {};
		\node [style=none] (40) at (-5.5, 1.5) {};
		\node [style=none] (41) at (-5.5, 0.5) {};
		\node [style=none] (42) at (-5.5, -0.5) {};
		\node [style=none] (43) at (-5.5, -1.5) {};
		\node [style=none] (44) at (-5.5, -2.5) {};
		\node [style=X dot] (45) at (-8.5, -2.25) {};
		\node [style=none] (46) at (-3.75, 0) {$\FaultEq$};
		\node [style=X dot] (47) at (-1.75, 2) {};
		\node [style=X dot] (48) at (-1.75, 0.5) {};
		\node [style=X dot] (49) at (-1.75, -1) {};
		\node [style=none] (50) at (0.25, 2.5) {};
		\node [style=none] (51) at (0.25, 1.5) {};
		\node [style=none] (52) at (0.25, 0.5) {};
		\node [style=none] (53) at (0.25, -0.5) {};
		\node [style=Z dot] (54) at (0.25, -1.5) {};
		\node [style=Z dot] (55) at (0.25, -2.5) {};
		\node [style=none] (56) at (1.25, 2.5) {};
		\node [style=none] (57) at (1.25, 1.5) {};
		\node [style=none] (58) at (1.25, 0.5) {};
		\node [style=none] (59) at (1.25, -0.5) {};
		\node [style=none] (60) at (1.25, -1.5) {};
		\node [style=none] (61) at (1.25, -2.5) {};
		\node [style=X dot] (62) at (-1.75, -2.25) {};
		\node [style=none] (63) at (8.75, 0) {$\FaultEq$};
		\node [style=X dot] (64) at (12, 2.5) {};
		\node [style=X dot] (65) at (12, 1.5) {};
		\node [style=X dot] (66) at (12, 0.5) {};
		\node [style=Z dot] (67) at (12, -1.5) {};
		\node [style=Z dot] (68) at (12, -2.5) {};
		\node [style=none] (69) at (13, 2.5) {};
		\node [style=none] (70) at (13, 1.5) {};
		\node [style=none] (71) at (13, 0.5) {};
		\node [style=none] (72) at (13, -0.5) {};
		\node [style=none] (73) at (13, -1.5) {};
		\node [style=none] (74) at (13, -2.5) {};
		\node [style=X dot] (75) at (12, -0.5) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [style=fault-free, in=195, out=15] (0) to (3);
		\draw (14.center) to (8);
		\draw (13.center) to (7);
		\draw (12.center) to (6);
		\draw (11.center) to (5);
		\draw (10.center) to (4);
		\draw (9.center) to (3);
		\draw [style=fault-free] (1) to (4);
		\draw [style=fault-free] (15) to (6);
		\draw [style=fault-free] (2) to (5);
		\draw [style=fault-free] (0) to (7);
		\draw [style=fault-free] (1) to (7);
		\draw [style=fault-free] (2) to (7);
		\draw [style=fault-free] (15) to (7);
		\draw [style=fault-free] (0) to (8);
		\draw [style=fault-free] (1) to (8);
		\draw [style=fault-free] (2) to (8);
		\draw [style=fault-free] (8) to (15);
		\draw (27.center) to (21);
		\draw (26.center) to (20);
		\draw [style=fault-free, bend right=60] (17) to (20);
		\draw [style=fault-free, bend right=45, looseness=1.25] (18) to (20);
		\draw [style=fault-free, bend right=45] (19) to (20);
		\draw [style=fault-free] (28) to (20);
		\draw [style=fault-free, bend right=75, looseness=1.25] (17) to (21);
		\draw [style=fault-free, bend right=60, looseness=1.25] (18) to (21);
		\draw [style=fault-free, bend right=45, looseness=1.50] (19) to (21);
		\draw [style=fault-free, bend left=60, looseness=1.25] (21) to (28);
		\draw (22.center) to (17);
		\draw (23.center) to (18);
		\draw (25.center) to (28);
		\draw (24.center) to (19);
		\draw [in=195, out=15] (30) to (33);
		\draw (44.center) to (38);
		\draw (43.center) to (37);
		\draw (42.center) to (36);
		\draw (41.center) to (35);
		\draw (40.center) to (34);
		\draw (39.center) to (33);
		\draw (31) to (34);
		\draw (45) to (36);
		\draw (32) to (35);
		\draw [style=fault-free] (30) to (37);
		\draw [style=fault-free] (31) to (37);
		\draw [style=fault-free] (32) to (37);
		\draw [style=fault-free] (45) to (37);
		\draw [style=fault-free] (30) to (38);
		\draw [style=fault-free] (31) to (38);
		\draw [style=fault-free] (32) to (38);
		\draw [style=fault-free] (38) to (45);
		\draw [in=195, out=15] (47) to (50.center);
		\draw (61.center) to (55);
		\draw (60.center) to (54);
		\draw (59.center) to (53.center);
		\draw (58.center) to (52.center);
		\draw (57.center) to (51.center);
		\draw (56.center) to (50.center);
		\draw (48) to (51.center);
		\draw (62) to (53.center);
		\draw (49) to (52.center);
		\draw [style=fault-free] (47) to (54);
		\draw [style=fault-free] (48) to (54);
		\draw [style=fault-free] (49) to (54);
		\draw [style=fault-free] (62) to (54);
		\draw [style=fault-free] (47) to (55);
		\draw [style=fault-free] (48) to (55);
		\draw [style=fault-free] (49) to (55);
		\draw [style=fault-free] (55) to (62);
		\draw (74.center) to (68);
		\draw (73.center) to (67);
		\draw [bend right=60] (64) to (67);
		\draw [bend right=45, looseness=1.25] (65) to (67);
		\draw [bend right=45] (66) to (67);
		\draw (75) to (67);
		\draw [bend right=75, looseness=1.25] (64) to (68);
		\draw [bend right=60, looseness=1.25] (65) to (68);
		\draw [bend right=45, looseness=1.50] (66) to (68);
		\draw [bend left=60, looseness=1.25] (68) to (75);
		\draw (69.center) to (64);
		\draw (70.center) to (65);
		\draw (72.center) to (75);
		\draw (71.center) to (66);
	\end{pgfonlayer}
\end{tikzpicture}

